Hausdorff dimensions for shared endpoints of disjoint geodesics in the directed landscape

Within the Kardar-Parisi-Zhang universality class, the space-time Airy sheet is conjectured to be the canonical scaling limit for last passage percolation models. In recent work arXiv:1812.00309 of Dauvergne, Ortmann, and Vir\'ag, this object was constructed and shown to be the limit after parabolic correction of one such model: Brownian last passage percolation. This limit object, called the directed landscape, admits geodesic paths between any two space-time points $(x,s)$ and $(y,t)$ with $s<t$. In this article, we examine fractal properties of the set of these paths. Our main results concern exceptional endpoints admitting disjoint geodesics. First, we fix two distinct starting locations $x_1$ and $x_2$, and consider geodesics traveling $(x_1,0)\to (y,1)$ and $(x_2,0)\to (y,1)$. We prove that the set of $y\in\mathbb{R}$ for which these geodesics coalesce only at time $1$ has Hausdorff dimension one-half. Second, we consider endpoints $(x,0)$ and $(y,1)$ between which there exist two geodesics intersecting only at times $0$ and $1$. We prove that the set of such $(x,y)\in\mathbb{R}^2$ also has Hausdorff dimension one-half. The proofs require several inputs of independent interest, including (i) connections to the so-called difference weight profile studied in arXiv:1904.01717; and (ii) a tail estimate on the number of disjoint geodesics starting and ending in small intervals. The latter result extends the analogous estimate proved for the prelimiting model in arXiv:1709.04110.

==> Draft 21/Ref_1.txt <==
While the authors have some nice results, I don't think the techniques  
are sufficiently novel for the article to warrant publication in  
Transactions of the AMS. Much of the novel work seems to have been  
developed in a few previous papers - namely [10] and [38] from the  
authors reference list.

==> Ref_1.txt <==
While the authors have some nice results, I don't think the techniques  
are sufficiently novel for the article to warrant publication in  
Transactions of the AMS. Much of the novel work seems to have been  
developed in a few previous papers - namely [10] and [38] from the  
authors reference list.
